Kaskade: Graph Views for Efficient Graph Analytics

Graphs are an increasingly popular way to model real-world entities and relationships between them, ranging from social networks to data lineage graphs and biological datasets. Queries over these large graphs often involve expensive subgraph traversals and complex analytical computations. These real-world graphs are often substantially more structured than a generic vertex-and-edge model would suggest, but this insight has remained mostly unexplored by existing graph engines for graph query optimization purposes. Therefore, in this work, we focus on leveraging structural properties of graphs and queries to automatically derive materialized graph views that can dramatically speed up query evaluation. We present KASKADE, the first graph query optimization framework to exploit materialized graph views for query optimization purposes. KASKADE employs a novel constraint-based view enumeration technique that mines constraints from query workloads and graph schemas, and injects them during view enumeration to significantly reduce the search space of views to be considered. Moreover, it introduces a graph view size estimator to pick the most beneficial views to materialize given a query set and to select the best query evaluation plan given a set of materialized views. We evaluate its performance over real-world graphs, including the provenance graph that we maintain at Microsoft to enable auditing, service analytics, and advanced system optimizations. Our results show that KASKADE substantially reduces the effective graph size and yields significant performance speedups (up to 50X), in some cases making otherwise intractable queries possible.

==> plots/data/bar_query_runtimes-bio-mouse-gene.csv <==
query,experiment,total_time
q2,raw,1.14
q2,connector,1.11
q3,raw,1.10
q3,connector,1.25
q5,raw,1.21
q5,connector,1.95
q6,raw,0.64
q6,connector,0.64
q7,raw,6.61
q7,connector,14.25


==> plots/data/bar_query_runtimes-bn-human.csv <==
query,experiment,total_time
q2,raw,2.11
q2,connector,2.13
q3,raw,1.93
q3,connector,2.40
q5,raw,6.73
q5,connector,32.38
q6,raw,0.65
q6,connector,0.68
q7,raw,200.36
q7,connector,567.15


==> plots/data/bar_query_runtimes-dblp.csv <==
query,total_time,experiment
q2,13.04,filter
q2,1.37,connector
q3,13.06,filter
q3,1.25,connector
q4,232.68,filter
q4,15.46,connector
q5,66.02,filter
q5,8.81,connector
q6,1.78,filter
q6,0.81,connector
q7,802.23,filter
q7,239.62,connector
q8,185.6,filter
q8,8.06,connector


==> plots/data/bar_query_runtimes-prov.csv <==
query,total_time,experiment
q1,86.44,filter
q1,38.96,connector
q2,2.56,filter
q2,1.33,connector
q3,2.31,filter
q3,1.39,connector
q4,615.64,filter
q4,45.60,connector
q5,33.16,filter
q5,2.38,connector
q6,0.93,filter
q6,0.84,connector
q7,1813.60,filter
q7,36.68,connector
q8,35.84,filter
q8,3.16,connector


==> plots/data/bar_query_runtimes-roadnet-usa.csv <==
query,experiment,total_time
q2,raw,105.97
q2,connector,9.18
q3,raw,160.54
q3,connector,9.88
q4,raw,319.63
q4,connector,11.20
q5,raw,11.68
q5,connector,8.71
q6,raw,0.77
q6,connector,0.66
q7,raw,1153.04
q7,connector,601.33
q8,raw,7.05
q8,connector,6.19


==> plots/data/bar_query_runtimes-soc-livejournal.csv <==
query,experiment,total_time
q2,raw,3.11
q2,connector,2.93
q3,raw,3.27
q3,connector,3.18
q4,raw,242.31
q4,connector,389.23
q5,raw,9.41
q5,connector,63.67
q6,raw,0.66
q6,connector,0.69
q7,raw,318.59
q7,connector,488.74
q8,raw,82.6
q8,connector,122.6


==> plots/data/bar_query_runtimes.csv <==
query,total_time,experiment
q1,86.44,sparsified graph
q1,38.96,spanner view
q2,2.56,sparsified graph
q2,1.33,spanner view
q3,2.31,sparsified graph
q3,1.39,spanner view
q4,615.64,sparsified graph
q4,45.60,spanner view
q5,21.84,sparsified graph
q5,3.40,spanner view
q6,33.16,sparsified graph
q6,2.38,spanner view
q7,0.93,sparsified graph
q7,0.84,spanner view
q8,1813.60,sparsified graph
q8,36.68,spanner view
q9,35.84,sparsified graph
q9,3.16,spanner view


==> plots/data/bar_size_reduction-dblp.csv <==
"stat","amount","view"
"raw",5.1,"vertices"
"raw",24.7,"edges"
"filter",3.2,"vertices"
"filter",19.3,"edges"
"connector",1.04,"vertices"
"connector",8.1,"edges"



==> plots/data/bar_size_reduction-prov.csv <==
"stat","amount","view"
"raw",3198.386037,"vertices"
"raw",16366.8775,"edges"
"filter",7.366531,"vertices"
"filter",33.979476,"edges"
"connector",0.081596,"vertices"
"connector",0.649552,"edges"



==> plots/data/bar_size_reduction.csv <==
"stat","amount","view"
"raw graph",3198.386037,"vertices"
"raw graph",16366.8775,"edges"
"schema filter",7.366531,"vertices"
"schema filter",33.979476,"edges"
"spanner view",0.081596,"vertices"
"spanner view",0.649552,"edges"



==> plots/data/series_view_estimates-dblp.csv <==
estimate,graph_size_in_edges,spanner_size_in_edges
$|E|$,10000,10000
$|E|$,100000,100000
$|E|$,1000000,1000000
$|E|$,10000000,10000000
actual,10000,13631
actual,100000,137719
actual,1000000,1424954
actual,10000000,5969509
$\alpha=50$,10000,26812
$\alpha=50$,100000,180582
$\alpha=50$,1000000,2903552
$\alpha=50$,10000000,9576574
$\alpha=95$,10000,2417251
$\alpha=95$,100000,19073318
$\alpha=95$,1000000,171792648
$\alpha=95$,10000000,116468515


==> plots/data/series_view_estimates-prov.csv <==
estimate,graph_size_in_edges,spanner_size_in_edges
$|E|$,10000,10000
$|E|$,100000,100000
$|E|$,1000000,1000000
$|E|$,10000000,10000000
actual,10000,1657
actual,100000,8389
actual,1000000,43302
actual,10000000,1329395
$\alpha=50$,10000,5398
$\alpha=50$,100000,41845
$\alpha=50$,1000000,202247
$\alpha=50$,10000000,2507688
$\alpha=95$,10000,21448
$\alpha=95$,100000,28728507
$\alpha=95$,1000000,1009958
$\alpha=95$,10000000,292078008


==> plots/data/series_view_estimates-roadnet-usa.csv <==
estimate,graph_size_in_edges,spanner_size_in_edges
$|E|$,10000,10000
$|E|$,100000,100000
$|E|$,1000000,1000000
$|E|$,10000000,10000000
actual,10000,56094
actual,100000,636298
actual,1000000,6299312
actual,10000000,30108147
$\alpha=50$,10000,89325
$\alpha=50$,100000,1125524
$\alpha=50$,1000000,11054762
$\alpha=50$,10000000,61103887
$\alpha=95$,10000,286592
$\alpha=95$,100000,2274496
$\alpha=95$,1000000,23157440
$\alpha=95$,10000000,185259520









==> plots/data/series_view_estimates-soc-livejournal.csv <==
estimate,graph_size_in_edges,spanner_size_in_edges
$|E|$,10000,10000
$|E|$,100000,100000
$|E|$,1000000,1000000
$|E|$,10000000,10000000
actual,10000,32622
actual,100000,1046914
actual,1000000,25695106
actual,10000000,1330376072
$\alpha=50$,10000,43516
$\alpha=50$,100000,504668
$\alpha=50$,1000000,8102398
$\alpha=50$,10000000,231429383
$\alpha=95$,10000,36768
$\alpha=95$,100000,713340
$\alpha=95$,1000000,31595584
$\alpha=95$,10000000,3818011301









==> plots/data/timeseries_blast_radius_performance-10_hop.csv <==
query,num_days,total_runtime
q1 (sparsified graph),1,200
q1 (sparsified graph),2,200
q1 (sparsified graph),3,200
q1 (sparsified graph),4,200
q1 (sparsified graph),5,200
q1 (sparsified graph),6,200
q1 (sparsified graph),7,200
q1 (spanner view),1,62
q1 (spanner view),2,66
q1 (spanner view),3,67
q1 (spanner view),4,73
q1 (spanner view),5,71
q1 (spanner view),6,77
q1 (spanner view),7,80


==> plots/data/timeseries_blast_radius_performance-4_hop.csv <==
query,num_days,total_runtime
q1 (sparsified graph),1,19
q1 (sparsified graph),2,19.2
q1 (sparsified graph),3,22
q1 (sparsified graph),4,21
q1 (sparsified graph),5,23
q1 (sparsified graph),6,25
q1 (sparsified graph),7,27
q1 (spanner view),1,15
q1 (spanner view),2,16
q1 (spanner view),3,18
q1 (spanner view),4,21
q1 (spanner view),5,22
q1 (spanner view),6,23
q1 (spanner view),7,24


==> plots/data/timeseries_blast_radius_performance-8_hop.csv <==
query,num_days,total_runtime
q1 (sparsified graph),1,71
q1 (sparsified graph),2,73
q1 (sparsified graph),3,80
q1 (sparsified graph),4,75
q1 (sparsified graph),5,83
q1 (sparsified graph),6,81
q1 (sparsified graph),7,77
q1 (spanner view),1,32
q1 (spanner view),2,35
q1 (spanner view),3,34
q1 (spanner view),4,35
q1 (spanner view),5,37
q1 (spanner view),6,38
q1 (spanner view),7,39


==> plots/data/timeseries_partitioning.csv <==
query,num_partitions,total_runtime,relative_speedup
q4 (sparsified graph),1,615.64,1.0
q4 (sparsified graph),2,320.16,0.52
q4 (sparsified graph),3,230.13,0.37
q4 (sparsified graph),4,180.45,0.29
q4 (sparsified graph),5,140.23,0.22
q1 (sparsified graph),1,86.44,1.0
q1 (sparsified graph),2,32.16,0.37
q1 (sparsified graph),3,21.64,0.24
q1 (sparsified graph),4,19.16,0.22
q1 (sparsified graph),5,15.62,0.17
q4 (spanner view),1,45.44,1.0
q4 (spanner view),2,32.40,0.71
q4 (spanner view),3,20.62,0.44
q4 (spanner view),4,17.13,0.37
q4 (spanner view),5,13.13,0.28
q1 (spanner view),1,38.96,1.0
q1 (spanner view),2,23.21,0.60
q1 (spanner view),3,18.62,0.47
q1 (spanner view),4,10.10,0.26
q1 (spanner view),5,11.66,0.29


==> plots/data/unused-bar_size_reduction.csv <==
"stat","amount","view"
"#edges","33.979476","original graph"
"#files","6.893643","original graph"
"#jobs","0.472888","original graph"
"#edges","0.649552","spanner view"
"#files","0","spanner view"
"#jobs","0.081596","spanner view"

